A domain-specific analysis system for examining nuclear reactor simulation data for light-water and sodium-cooled fast reactors

Building a new generation of fission reactors in the United States presents many technical and regulatory challenges. One important challenge is the need to share and present results from new high-fidelity, high-performance simulations in an easily usable way. Since modern multiscale, multi-physics simulations can generate petabytes of data, they will require the development of new techniques and methods to reduce the data to familiar quantities of interest (e.g., pin powers, temperatures) with a more reasonable resolution and size. Furthermore, some of the results from these simulations may be new quantities for which visualization and analysis techniques are not immediately available in the community and need to be developed. This paper describes a new system for managing high-performance simulation results in a domain-specific way that naturally exposes quantities of interest for light water and sodium-cooled fast reactors. It describes requirements to build such a system and the technical challenges faced in its development at all levels (simulation, user interface, etc.). An example comparing results from two different simulation suites for a single assembly in a light-water reactor is presented, along with a detailed discussion of the system's requirements and design.

==> Highlights.txt <==
Data analysis for high-performance simulations of reactors will be a problem.
We describe new input-output libraries for nuclear reactor simulations.
We describe a new user interface for visualizing and analyzing simulation results.
We show the utility of these systems with a 17x17 fuel assembly example simulation.
The availability of the code and avenues for collaboration are presented.

==> captions.txt <==
1. ReactorAnalyzer-architecture.png 

A high-level Unified Modeling Language class diagram of the system's logical architecture,
highlighting its focus on interacting with different Parts, or IReactorComponents, of the
reactor data.

2. ReactorAnalyzer-sequenceDiagram.png

A Unified Modeling Language sequence diagram that shows the basic process by which the
results computed by a simulation code are loaded in the user interface (``NiCE'')
via the input-output interface, (``NiCE I/O API'').

3. NiCE-PropertiesView.png

A view that shows the properties of the selected part, including its
composition and geometry.

4. ReactorAnalyzer-LWR-Reactor.png

A view of a pressurized water reactor core with one fuel assembly
(green) and many control banks (yellow).

5. ReactorAnalyzer-SFR.Reactor.png

A view of a small sodium-cooled fast reactor core with fuel
assemblies in yellow and green (selected).

6. ReactorAnalyzer-LWR-Assembly-Geometric.png

A geometric representation of one quarter of a pressurized water
reactor fuel assembly with control rods in blue and fuel pins in red.

7. ReactorAnalyzer-LWR-Assembly-Data.png

Axial power mapped onto an assembly from a pressurized water reactor
with areas of higher power in red and lower power in blue.

8. ReactorAnalyzer-SFR-Assembly-Geometric.png

A geometric representation of a seven-pin sodium-cooled fast reactor
assembly completely composed of fuel rods.

9. ReactorAnalyzer-SFR-Assembly-Data.png

A view of random data mapped to the seven-pin sodium-cooled fast
reactor assembly to show the color mapping capability.

10. ReactorAnalyzer-LWR-Rod-Geometric.png

A geometric representation of a single fuel pin in a pressurized water
reactor with red, yellow, and green rings for the fuel, fill gas, and cladding,
respectively.

11. ReactorAnalyzer-LWR-Rod-Data.png

A view of the axial power for this pin at the selected axial level.

12. ReactorAnalyzer-LWR-Plot-Input.png

A graph of the axial pin power across the B2, E4, and H7 pins in the
assembly for the ``input'' simulation performed with VERA.

13. ReactorAnalyzer-LWR-Plot-Reference.png

A graph of the axial pin power across the B2, E4, and H7 pins in the
assembly for the ``reference'' simulation performed with KENO.

14. ReactorAnalyzer-LWR-Plot-Comparison.png

A graph showing the percentage difference in the axial pin powers for
the B2, E4, and H7 pins in the assembly.

